Discontinuous Reception with Adjustable Inactivity Timer for IIoT

Discontinuous reception (DRX) is a key technology for reducing the energy consumption of industrial Internet of Things (IIoT) devices. Specifically, DRX allows the devices to operate in a low-power mode when no data reception is scheduled, and its effectiveness depends on the proper configuration of the DRX parameters. In this paper, we characterize the DRX process departing from a semi-Markov chain modeling. We detail two ways to set DRX parameters to minimize the device power consumption while meeting a mean delay constraint. The first method exhaustively searches for the optimal configuration. In contrast, the second method uses a low-complexity metaheuristic to find a sub-optimal configuration, thus considering ideal and practical DRX configurations. Notably, within the DRX parameters, the inactivity timer (IT) is a caution time that specifies how long a device remains active after the last information exchange. Traditionally, a device implementing DRX will restart the IT after each data reception as a precedent to a low-power mode. The usual approach lies in restarting the IT whenever new data is received during this cautious period, which might sometimes needlessly extend the active time. Herein, we propose a more efficient method in which the transmit base station (BS) explicitly indicates restarting the timer through the control channel only when appropriate. The decision is taken based on the BS's knowledge about its buffer status. We consider Poisson and bursty traffic models, which are typical in IIoT setups, and verify the suitability of our proposal for reducing the energy consumption of the devices without significantly compromising the communication latency through extensive numerical simulations. Specifically, energy-saving gains of up to 30% can be obtained regardless of the arrival rate and delay constraints.

==> Bio/CarlosA_Rodriguez.txt <==
{Carlos A. Rodríguez-López} received the B.Sc. and M.Sc. degrees in Electronic Equipment and Components and Telecommunications from the Central University of Las Villas (UCLV), Cuba, in 1990 and 2000, respectively. He is currently a Professor with the Department of Telecommunications, UCLV. His research interests are in the area of wireless mobile communications, including visible light communications.

==> Bio/DavidRuiz.txt <==
{David E. Ruíz-Guirola} (S'19) received the B.Sc. (1st class honors, 2018) and M.Sc. (with distinction, 2019) degree in Telecommunications and Electronic Engineering from the Central University of Las Villas (UCLV), Cuba. He is currently pursuing his Ph.D. degree at the University of Oulu. His research interests include sustainable IoT, energy harvesting, RF energy transfer, machine-type communications, machine learning, and traffic prediction.

==> Bio/Matti_Latva-aho.txt <==
Matti Latva-aho (Fellow, IEEE) received the M.Sc., Lic.Tech. and Dr. Tech (Hons.) degrees in Electrical Engineering from the University of Oulu, Finland in 1992, 1996 and 1998, respectively. From 1992 to 1993, he was a Research Engineer at Nokia Mobile Phones, Oulu, Finland after which he joined the Centre for Wireless Communications (CWC) at the University of Oulu. Prof. Latva-aho was Director of CWC during the years 1998-2006 and Head of the Department for Communication Engineering until August 2014. Currently, he is a professor at the University of Oulu on wireless communications and Director for the National 6G Flagship Programme. He is also a Global Research Fellow at Tokyo University. His research interests are related to mobile broadband communication systems and his group focuses currently on 6G systems research. Prof. Latva-aho has published over 500 conference or journal papers in the field of wireless communications. He received Nokia Foundation Award in 2015 for his achievements in mobile communications research.

==> Bio/OLAL.txt <==
Onel L. A. López (S'17-M'20-SM'24) received the B.Sc. (1st class honors, 2013), M.Sc. (2017), and D.Sc. (with distinction, 2020) degree in Electrical Engineering from the Central University of Las Villas (Cuba), the Federal University of Paraná (Brazil), and the University of Oulu (Finland), respectively. From 2013-2015, he served as a specialist in telematics at the Cuban telecommunications company (ETECSA). He is a collaborator to the 2016 Research Award given by the Cuban Academy of Sciences, a co-recipient of the 2019 and 2023 IEEE European Conference on Networks and Communications (EuCNC) Best Student Paper Award, and the recipient of both the 2020 best doctoral thesis award granted by Academic Engineers and Architects in Finland TEK and Tekniska Föreningen i Finland TFiF in 2021 and the 2022 Young Researcher Award in the field of technology in Finland. He is co-author of the books entitled ``Wireless RF Energy Transfer in the massive IoT era: towards sustainable zero-energy networks'', Wiley, 2021, and ``Ultra-Reliable Low-Latency Communications: Foundations, Enablers, System Design, and Evolution Towards 6G'', Now Publishers, 2023. Since 2024, he has been an Associate Editor of the IEEE Transactions on Communications. He is currently an Associate Professor (tenure track) in sustainable wireless communications engineering at the Centre for Wireless Communications (CWC), Oulu, Finland. His research interests include sustainable IoT, energy harvesting, wireless RF energy transfer, wireless connectivity, machine-type communications, and cellular-enabled positioning systems.

==> Bio/VitalioAfonso.txt <==
{Vitalio Alfonso Reguera} (Senior Member, IEEE) received the B.Sc. degree in Telecommunications and Electronics Engineering from the University of Marta Abreu of Las Villas (UCLV), Cuba, in 1995. He earned the M.Sc. degree in Telecommunications in 2000 and the Ph.D. degree in Telecommunications in 2007, both from UCLV. From 2007 to 2018, he was a Full Professor in the Department of Electronics and Telecommunications at UCLV. From 2018 to 2022, he served as a Visiting Professor in the Graduate Program in Electrical Engineering at the Federal University of Santa Maria (UFSM), Brazil. He is currently a Professor in the Department of Information Technologies at the Universidad Tecnológica del Uruguay (UTEC). His research interests encompass wireless communications, the Internet of Things (IoT), and the integration of artificial intelligence in advanced communication systems. He was a co-recipient of the 2016 Research Award from the Cuban Academy of Sciences.
